On monitoring development indicators using high resolution satellite images

We develop a machine learning based tool for accurate prediction of socio-economic indicators from daytime satellite imagery. The diverse set of indicators are often not intuitively related to observable features in satellite images, and are not even always well correlated with each other. Our predictive tool is more accurate than using night light as a proxy, and can be used to predict missing data, smooth out noise in surveys, monitor development progress of a region, and flag potential anomalies. Finally, we use predicted variables to do robustness analysis of a regression study of high rate of stunting in India.

==> stunting/sourabh.txt <==
Notes:

As we have noted that some important economic factors at the village level may be predicted with very good accuracy using our ML tool. One important application of such predicted values in econometrics is demonstrated in the following exercise.
Identification in econometrics with observational data crucially depends on how far we can maintain the assumption of exogeneity of explanatory variables. One of the important causes of violation of exogeneity comes from inability to control for omitted source of variation that is also correlated with included explanatory variables. Usually we look for a good proxy variables for the omitted variables. Finding a good proxy is very difficult task. We may not have the desired variables or we may have a lot of missing observations in our data. For missing observations we usually follow established extrapolation or interpolation method based of projection. When the variable is altogether missing, we try to match other data sources to find a suitable proxy (cite). If the two data sources are contemporaneous, we use it without much trouble. A good ML based predictive model may be useful to generate some important proxy variables and correct for omitted variable bias. 

We may also face “classical error in variables” problem that leads to violation of exogeneity assumption (cite). As we have already noted that large scale census data are not free from error in reporting. Our ML tool can also help in correcting for attenuation bias due to these kinds of measurement errors. 

We use Spears, Ghosh and Cumming (2013) to demonstrate the usefulness of our ML based predictive model in this context.

SGC hypothesise that prevalence of open defecation is an important correlate of stunting rates in India. The unit of analysis is a non-representative sample of 112 districts out of over 600 district in India. Four different data sets are used to collect all relevant variables - at different time periods between 2005 to 2011. The outcome variable (stunting rate) is from a survey in 2010-11, open defecation rate is collected from 2011 Census report, Infant Mortality Rates are collected from Annual Health Survey 2010-2011 and consumption and calorie data collected from 2005 National Sample Survey. The district level stunting rate is regressed on log of open defecation rate, controlling for several covariates like urban population (quadratic), log of monthly per capita consumption expenditure(MPCE), calories per capita, cereal calories per capita, household size, overall literacy rate, female literacy rate. The main conclusion of this paper is that district with more open defecation have more stunted children and it is robust to multiple controls. With full set of controls, a 10% increase in open defecation rate is associated with 0.7 percentage point increase in stunting rate. This association fades away a bit when they control for Infant Mortality Rate (IMR) which is endogeneous in the specification. 

We replicate this regression using our predicted values for district in 6 states. The sample districts in our study are different the sample of SGC. Our constructed sample of district level variables are only for rural areas. Therefore, our first model is comparable with model 2 of SGC (Refer Table).
The estimates are surprisingly very similar.  However, when we control for log of MPCE, total calorie and calorie from cereal, household size under 5, our estimates are quite different from that of SGC. We should keep in mind that our consumption data comes from 2011-12 NSSO survey whereas SGC consumption data are quite disparate (2005). (One paragraph on all our district data should be included before). 
A significant part of the variation in stunting is explained by overall economic condition of the households as measured my district level average MPCE. As expected, higher calorie consumption is negatively associated with stunting rate whereas calorie from cereals is positively associated with stunting  rate. This is not surprising though. Given two households with the same level of total calorie intake, but one with more calorie from cereal (nutritionally not so rich source), will have higher stunting possibility. We may extend the same logic to district level level. Unlike our model, model 3 in SGC does not indicate any of the control factors to be significant whereas open defecation remains very significant and the estimated value doe not drop. In the third specification, we control a few more variables related to literacy rates (m3). The effect of open defecation drops further but remains significant at 5 percent level. However, instead of MPCE, overall literacy rates, women literacy rates and household size are significant factors affecting stunting. This specification is comparable with model 4 of SGC, but the estimates of the partial effect of open defecation remains very high in SGC. A 10 percent decrease in open defecation rate is associated with only 0.13 percentage point decrease in stunting rate whereas SGC concludes that for their sample, the reduction is about 0.7 percent. We should keep in mind that the sample district in SGC are non-random and selected based on high prevalence of stunting.

There are several other important covariates which we believe could have effect on stunting rate. In our final specification (m4) we include proportion of women having secondary or more education, proportion of mothers who took folic acid, proportion of mothers with full antenatal care, proportion of mothers who had caesarean birth, proportion of women BMI below  normal, proportion of children who had vitamin A, and proportion of households with clean fuel source for cooking. As IMR is a problematic explanatory variables, we exclude it from our final specification. With this full set of controls, our estimation shows that literacy rates, particularly women having secondary or more education is an important factor negatively associated with stunting rate. Open defecation remains a significant variable but its effect is much lower as compared to SGC. The main contrast between our results and SGC is that, for our sample the education plays an important role in improving stunting, particularly through mothers’ education whereas in SGC sample, education does not play a significant role. 

As we see here the limitation of sample in SGC due to unavailability of data for the whole set of districts (or a representative sample of districts), gives a quite different conclusion. In SGC analysis, we may think that open defecation is what matters most and all other factors are irrelevant for framing a policy to improve stunting. Using the ML based predictive model, we generate quite accurate measures of some controls and construct a representative sample of districts. Using this richer sample, our conclusion is that along with open defecation, women education is also an important factor that affects for stunting.

